Charge Order Evolution of Superconducting BaNi2As2 Under High Pressure

BaNi$_2$As$_2$, a non-magnetic superconductor counterpart to BaFe$_2$As$_2$, has been shown to develop nematic order, multiple charge orders, and a dramatic six-fold enhancement of superconductivity via isovalent chemical substitution of Sr for Ba. Here we present high pressure single-crystal and powder x-ray diffraction measurements of BaNi$_2$As$_2$ to study the effects of tuning lattice density on the evolution of charge order in this system. Single-crystal X-ray experiments track the evolution of the incommensurate (Q=0.28) and commensurate (Q=0.33 and Q=0.5) charge orders, and the tetragonal-triclinic distortion as a function of temperature up to pressures of 10.4 GPa, and powder diffraction experiments at 300 K provide lattice parameters up to 17 GPa. We find that applying pressure to BaNi$_2$As$_2$ produces a similar evolution of structural and charge-ordered phases as found as a function of chemical pressure in Ba$_{1-x}$Sr$_{x}$Ni$_2$As$_2$ , with coexisting commensurate charge orders appearing on increasing pressure. These phases also exhibit a similar abrupt cutoff at a critical pressure of (9 $\pm$ 0.5) GPa, where powder diffraction experiments indicate a collapse of the tetragonal structure at higher temperatures. We discuss the relationship between this collapsed tetragonal phase and the discontinuous phase boundary observed at the optimal substitution value for superconductivity in Ba$_{1-x}$Sr$_{x}$Ni$_2$As$_2$

==> bib_text.txt <==
\begin{thebibliography}{100}

\bibitem{CDW_Cuprate_Discovery_first} Tranquada, J., Sternlieb, B., Axe, J., Nakamura, Y. \& Uchida, S. Evidence for stripe correlations of spins and holes in copper oxide superconductors. {\em Nature}. \textbf{375} pp. 561-563 (1995)

\bibitem{CDW_Cuprate_Discovery_second} Zimmermann, M., Vigliante, A., Niemöller, T., Ichikawa, N., Frello, T., Madsen, J., Wochner, P., Uchida, S., Andersen, N., Tranquada, J., Gibbs, D. \& Schneider, J. Hard–X-ray diffraction study of charge stripe order in La1.48Nd0.4Sr0.12CuO4. {\em Europhys. Lett.}. \textbf{41}, 629-634 (1998)

\bibitem{CDW_Cuprate_Discovery_third} Abbamonte, P., Rusydi, A., Smadici, S., Gu, G., Sawatzky, G. \& D. L. Feng Spatially modulated Mottness in La2-xBaxCuO4. {\em Nat. Phys.}. \textbf{1} pp. 155-158 (2005)

\bibitem{CDW_Cuprate_Discovery_fourth} Fink, J., Schierle, E., Weschke, E., Geck, J., Hawthorn, D., Soltwisch, V., Wadati, H., Wu, H., Durr, H., Wizent, N., Büchner, B. \& Sawatzky, G. Charge ordering in La1.8−xEu0.2SrxCuO4 studied by resonant soft x-ray diffraction. {\em Phys. Rev. B.}. \textbf{79}, 100502 (2009)

\bibitem{Cuprates_Nature_Kiemer} Keimer, B., Kivelson, S., Norman, M., Uchida, S. \& Zaanen, J. From quantum matter to high-temperature superconductivity in copper oxides. {\em Nature}. \textbf{518}, 179 (2015)

\bibitem{Cuprates_Nematic_Auvray} Auvray, N., Loret, B., Benhabib, S., Cazayous, M., Zhong, R., Schneeloch, J., G. D. Gu, A., Colson, D., Paul, I., Sacuto, A. \& Gallais, Y. Nematic fluctuations in the cuprate superconductor Bi2Sr2CaCu2O8+δ. {\em Nature Communications}. \textbf{10}, 5209 (2019)

\bibitem{Cuprates_Nematic_Kivelson} Kivelson, S., Fradkin, E. \& Emery, V. Electronic liquid-crystal phases of a doped mott insulator. {\em Nature}. \textbf{393} pp. 550 (1998)

\bibitem{Cuprates_Nematic_Liu} Liu, G., Wang, J. \& Wang, J. Suppression of superconductivity at a nematic critical point in underdoped cuprates. {\em Physical Review B}. \textbf{85}, 174525 (2012)

\bibitem{Cuprates_Science_Orenstein} Orenstein, J. \& Miller, A. Advances in the physics of high-temperature superconductivity. {\em Science}. \textbf{288}, 468-474 (2010)

\bibitem{Fe-Sc_AdvPhys_Johnston} Johnston, D. The puzzle of high temperature superconductivity in layered iron pnictides and chalcogenides. {\em Advances In Physics}. \textbf{59}, 803-1061 (2010)

\bibitem{Fe-Sc_Nature_Paglione} Paglione, J. \& Greene, R. High-temperature superconductivity in iron-based materials. {\em Nature Physics}. \textbf{6}, 645-658 (2010)

\bibitem{Fe-Sc_RevModPhys_Stewart} Stewart, G. Superconductivity in iron compounds. {\em Reviews Of Modern Physics}. \textbf{83} pp. 1589-1652 (2011)

\bibitem{Fernandes_Numatic_Review} Fernandes, R., Chubukov, A. \& Schmalian, J. What drives nematic order in iron-based superconductors?. {\em Nat. Phys.}. \textbf{10} pp. 97-104 (2014)

\bibitem{Fisher_FeNumatic} Kuo, H., Chu, J., Palmstrom, J., Kivelson, S. \& Fisher, I. Ubiquitous signatures of nematic quantum criticality in optimally doped Fe-based superconductors. {\em Science}. \textbf{352}, 958-962 (2016)

\bibitem{Collini_BaSr_NoICCDW} Collini, J., Lee, S., Sun, S., Eckberg, C., Campbell, D., Abbamonte, P. \& Paglione, J. Absence of precursor incommensurate charge order in electronic nematic Ba(0.35)Sr(0.65)Ni2As2. {\em Physical Review B}. \textbf{106} pp. 054107 (2022)

\bibitem{Eckberg_nematic} Eckberg, C., Campbell, D., Metz, T., Collini, J., Hodovanets, H., Drye, T., Zavalij, P., Christensen, M., Fernandes, R., Lee, S., Abbamonte, P., Lynn, J. \& Paglione, J. Sixfold enhancement of superconductivity in a tunable electronic nematic system. {\em Nature Physics}. \textbf{16} pp. 346-350 (2020)

\bibitem{Lee_BANI_CDW} Lee, S., Penã, G., Sun, S., Mitrano, M., Fang, Y., Jang, H., Lee, J., Eckberg, C., Campbell, D., Collini, J., Paglione, J., Groot, F. \& Abbamonte, P. Unconventional Charge Density Wave Order in the Pnictide Superconductor Ba(Ni1−xCox)2As2. {\em Phys. Rev. Lett.}. \textbf{122}, 147601 (2019)

\bibitem{Lee_Paper2} Lee, S., Collini, J., Sun, S., Mitrano, M., Guo, X., Eckberg, C., Paglione, J., Fradkin, E. \& Abbamonte, P. Multiple charge density waves and superconductivity nucleation at antiphase domain walls in the nematic pnictide Ba1−xSrxNi2As2. {\em Physical Review Letters}. \textbf{127}, 027602 (2021)

\bibitem{BaNi2As2_New_Pavlov} Pavlov, N., Pavlov, N., Kim, T., Yaresko, A., Choi, K., Nekrasov, I. \& Evtushinsky, D. Weakness of Correlation Effect Manifestation in BaNi2As2: An ARPES and LDA + DMFT Study. {\em Journal Of Physical Chemistry}. \textbf{125}, 28075-28087 (2021)

\bibitem{BaNi2As2_New_Rokharel} Pokharel, A., Grigorev, V., Mejas, A., Dong, T., Haghighirad, A., Heid, R., Yao, Y., Merz, M., Tacon, M. \& Demsar, J. Dynamics of collective modes in an unconventional charge density wave system BaNi2As2. {\em Communications Physics}. \textbf{5}, 141 (2022)

\bibitem{BaNi2As2_New_Yao} Yao, Y., Willa, R., Lacmann, T., Souliou, S., Frachet, M., Willa, K., Merz, M., Weber, F., Meingast, C., Heid, R., Haghighirad, A., Schmalian, J. \& Tacon, M. An electronic nematic liquid in BaNi2As2. {\em Nature Communications}. \textbf{13}, 4535 (2022)

\bibitem{BaNi2As2Pressure_Park} Park, T., Lee, H., Bauer, E., Thompson, J. \& Ronning, F. Pressure Dependence of BaNi2As2. {\em Journal Of Physics: Conference Series}. \textbf{200} (2010)

\bibitem{Kothapalli_BANI_Neutron} Kothapalli, K., Ronning, F., Bauer, E., Schultz, A. \& Nakotte, H. Single-crystal neutron diffraction studies on Ni-based metal-pnictide superconductor BaNi2As2. {\em J Physics: Conf. Series}. \textbf{251}, 012010 (2010)

\bibitem{Kurita_BaNiThermal_SC} Kurita, N., Ronning, F., Tokiaw, Y., Bauer, E., Subedi, A., Singh, D., Thompson, J. \& Movshovich, R. Low-Temperature Magnetothermal Transport Investigation of a Ni-Based Superconductor BaNi₂As₂. {\em Phys. Rev. Lett.}. \textbf{102}, 147004 (2009)

\bibitem{Equation_of_State} Dewaele, A., Loubeyre, P. \& Mezouar, M. Equation of state of six metals above 94 GPa. {\em Physical Review B}. \textbf{70}, 094112 (2004)

\bibitem{CT_CaFe2As2_RareEarth} Saha, S., Butch, N., T. Drye, J., Ziemak, S., Kirshenbaum, K., Zavalij, P., Lynn, J. \& Paglione, J. Structural collapse and superconductivity in rare-earth-doped CaFe2As2. {\em Physical Review B}. \textbf{85}, 024525 (2012)

\bibitem{CT_CaFe2As2_Pressure1} Torikachvili, M., Bud’ko, S., Ni, N. \& Canfield, P. Pressure Induced Superconductivity in CaFe2As2. {\em Physical Review Letters}. \textbf{101}, 057006 (2008)

\bibitem{CT_CaFe2As2_Pressure2} Park, T., Park, E., Lee, H., Klimczuk, T., Bauer, E., Ronning, F. \& Thompson, J. Pressure-induced superconductivity in CaFe2As2. {\em Journal Of Physics: Condensed Matter}. \textbf{20}, 322204 (2008)

\bibitem{CT_CaFe2As2_Pressure3} Prokeš, K., Kreyssig, A., Ouladdiaf, B., Pratt, D., Ni, N., Bud’ko, S., Canfield, P., McQueeney, R., Argyriou, D. \& Goldman, A. Evidence from neutron diffraction for superconductivity in the stabilized tetragonal phase of CaFe2As2 under uniaxial pressure. {\em Physical Review B}. \textbf{81}, 180506(R) (2010)

\bibitem{CT_CaFe2As2_Pressure4} Jeffries, J., Butch, N., Kirshenbaum, K., Saha, S., Samudrala, G., Weir, S., Vohra, Y. \& J. Paglione Suppression of magnetism and development of superconductivity within the collapsed tetragonal phase of Ca0.67Sr0.33Fe2As2 under pressure. {\em Physical Review B}. \textbf{85}, 184501 (2012)

\bibitem{CT_BaFe2As2} Tsoi, W., Sefat, Y., Sales, B., Hope, K. \& Weir, S. Collapsed tetragonal phase and superconductivity of BaFe2As2 under high pressure. {\em Physical Review B}. \textbf{82}, 144118 (2010)

\bibitem{CT_BaFe2As2_2} Mittal, R., Mishra, S., Chaplot, S., Ovsyannikov, S., Greenberg, E., Trots, D., Dubrovinsky, L., Su, Y., Brueckel, T., Matsuishi, S., Hosono, H. \& Garbarino, G. Ambient- and low-temperature synchrotron x-ray diffraction study of BaFe2As2 and CaFe2As2 at high pressures up to 56 GPa. {\em Physical Review B}. \textbf{83}, 054503 (2011)

\bibitem{CT_SrFe2as2} Uhoya, W., Montgomery, J., GeorgiyMTsoi, Vohra, Y., McGuire, M., Sefat, A., Sales, B. \& Weir, S. Phase transition and superconductivity of SrFe2As2 under high pressure. {\em Journal Of Physics Condensed Matter}. \textbf{23}, 122201 (2011)

\bibitem{CT_CaRbFe4As4} Stillwell, R., Wang, X., Wang, L., Campbell, D., Paglione, J., Weir, S., Vohra, Y. \& Jeffries, J. Observation of two collapsed phases in CaRbFe4As4. {\em Physical Review B}. \textbf{100}, 045152 (2019)

\bibitem{CT_LaRu2P2} Drachuck, G., Sapkota, A., Jayasekara, W., Kothapalli, K., Bud’ko, S., Goldman, A., Kreyssig, A. \& Canfield, P. Collapsed tetragonal phase transition in LaRu2P2. {\em Physical Review B}. \textbf{96}, 184509 (2017)

\bibitem{CT_SrCoAs} Jayasekara, W., Kaluarachchi, U., Ueland, B., Pandey, A., Lee, Y., Taufour, V., Sapkota, A., Kothapalli, K., Sangeetha, N., Fabbris, G., Veiga, L., Feng, Y., Santos, A., Bud’ko, S., Harmon, B., Canfield, P., Johnston, D., Kreyssig, A. \& A. I. Goldman1, 2. Pressure-induced collapsed-tetragonal phase in SrCo2As2. {\em Physical Review B}. \textbf{96}, 184509 (2015)

\bibitem{BaNi2As2_lattice_numbers} Sefat, A., Jin, R., McGuire, M., Sales, B., Mandrus, D., Ronning, F., Bauer, E. \& Mozharivskyj, Y. Structure and Anisotropic Properties of BaFe2-xNixAs2 (x = 0, 1, 2) Single Crystals. {\em Physical Review B}. \textbf{79} pp. 094508 (2009)

\bibitem{SrNi2As2_lattice_numbers} Pfisterer, M. \& Nagorsen, G. Zur Struktur ternärer Übergangsmetallarsenide/On the Structure of Ternary Arsenides. {\em Zeitschrift Für Naturforschung B}. \textbf{35} (1980,1)

\bibitem{CT_CaFe2as2_QuenchedMoment} Long, M., Gao-Feng, J., Jia, D., R, S., T, D., J, P. \& Wei-Qiang, Y. Quenched Fe moment in the collapsed tetragonal phase of Ca1-xPrxFe2As2. {\em Chinese Physics B}. \textbf{22}, 057401 (2013)


\end{thebibliography}

